Strong and Provably Secure Database Access Control

Existing SQL access control mechanisms are extremely limited. Attackers can leak information and escalate their privileges using advanced database features such as views, triggers, and integrity constraints. This is not merely a problem of vendors lagging behind the state-of-the-art. The theoretical foundations for database security lack adequate security definitions and a realistic attacker model, both of which are needed to evaluate the security of modern databases. We address these issues and present a provably secure access control mechanism that prevents attacks that defeat popular SQL database systems.

==> attack7summary.csv <==
1000,0.8930356,0.007092,0,0,0,0.1844682,0,0,0,0
5000,1.056357,0.0073776,0,0,0,0.1401804,0,0,0,0
10000,0.8233068,0.0062382,0,0,0,0.0890762,0,0,0,0
15000,0.7732772,0.0056282,0,0,0,0.1367152,0,0,0,0
20000,1.2463872,0.007713,0,0,0,0.1155154,0,0,0,0
25000,0.7419592,0.0064922,0,0,0,0.0902962,0,0,0,0
30000,0.7884362,0.0059214,0,0,0,0.1630818,0,0,0,0
35000,0.659362,0.0084154,0,0,0,0.079967,0,0,0,0
40000,0.8242414,0.0063998,0,0,0,0.0802368,0,0,0,0
45000,0.7004084,0.0049468,0,0,0,0.1033528,0,0,0,0
50000,0.8424642,0.0063882,0,0,0,0.1146626,0,0,0,0
55000,1.0598398,0.0075946,0,0,0,0.1366794,0,0,0,0
60000,0.8038306,0.007594,0,0,0,0.145029,0,0,0,0
65000,0.8250078,0.0085234,0,0,0,0.132971,0,0,0,0
70000,0.8944914,0.006857,0,0,0,0.179988,0,0,0,0
75000,1.0041085,0.0087748,0,0,0,0.1611782,0,0,0,0
80000,1.8453064,0.0086736,0,0,0,0.0863924,0,0,0,0
85000,0.9715204,0.0081504,0,0,0,0.1442478,0,0,0,0
90000,0.738745,0.003859,0,0,0,0.1222078,0,0,0,0
95000,1.8981336,0.007273,0,0,0,0.1167302,0,0,0,0
100000,1.5468804,0.0045308,0,0,0,0.161926,0,0,0,0


==> attack8summary.csv <==
1000,0.009507917,21.08447,0,18.759226,2.317763,15.663908,0,0,0,0
5000,0.0065245,21.673662,0,17.25017,4.410723,16.651676,0,0,0,0
10000,0.01165275,25.913954,0,18.18616,7.714094,18.573627,0,0,0,0
15000,0.009212167,32.5911,0,19.444572,13.134602,26.384024,0,0,0,0
20000,0.010877834,36.627567,0,20.048471,16.566387,34.482952,0,0,0,0
25000,0.009819,36.22252,0,18.142387,18.068922,35.495197,0,0,0,0
30000,0.014153916,183.26056,0,17.321598,165.92513,170.18945,0,0,0,0
35000,0.009603167,207.67267,0,17.806326,189.85257,196.0928,0,0,0,0
40000,0.009285583,239.40314,0,17.894247,221.49715,234.11847,0,0,0,0
45000,0.009402417,288.14673,0,17.52772,270.6073,281.89648,0,0,0,0
50000,0.010936167,309.7673,0,17.023924,292.7315,303.54767,0,0,0,0
55000,0.008944917,347.67087,0,17.919977,329.73987,341.6152,0,0,0,0
60000,0.00889825,412.62817,0,18.457077,394.16037,420.92502,0,0,0,0
65000,0.00989925,433.92618,0,18.640549,415.2745,451.36856,0,0,0,0
70000,0.00991725,462.53687,0,20.08602,442.4391,463.0962,0,0,0,0
75000,0.011299416,494.54913,0,18.00389,476.5318,507.2039,0,0,0,0
80000,0.009430584,557.85547,0,20.028027,537.81506,556.30615,0,0,0,0
85000,0.008906583,556.2964,0,17.464165,538.8211,588.31793,0,0,0,0
90000,0.009449083,616.8827,0,18.733889,598.13727,595.6612,0,0,0,0
95000,0.0094995,631.6007,0,19.478546,612.1111,643.8043,0,0,0,0
100000,0.00958425,667.45325,0,18.97138,648.46967,669.80835,0,0,0,0

